How Useful is Region-based Classification of Remote Sensing Images in a Deep Learning Framework?

In this paper, we investigate the impact of segmentation algorithms as a preprocessing step for classification of remote sensing images in a deep learning framework. Especially, we address the issue of segmenting the image into regions to be classified using pre-trained deep neural networks as feature extractors for an SVM-based classifier. An efficient segmentation as a preprocessing step helps learning by adding a spatially-coherent structure to the data. Therefore, we compare algorithms producing superpixels with more traditional remote sensing segmentation algorithms and measure the variation in terms of classification accuracy. We establish that superpixel algorithms allow for a better classification accuracy as a homogenous and compact segmentation favors better generalization of the training samples.

==> soumissionICDCN/main.log.txt <==
This is pdfTeX, Version 3.1415926-1.40.11 (TeX Live 2010) (format=pdflatex 2011.2.28)  29 JUL 2016 16:07
entering extended mode
 \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**main.tex
(./main.tex
LaTeX2e <2009/09/24>
Babel <v3.8l> and hyphenation patterns for english, dumylang, nohyphenation, ge
rman-x-2009-06-19, ngerman-x-2009-06-19, ancientgreek, ibycus, arabic, armenian
, basque, bulgarian, catalan, pinyin, coptic, croatian, czech, danish, dutch, u
kenglish, usenglishmax, esperanto, estonian, farsi, finnish, french, galician, 
german, ngerman, swissgerman, monogreek, greek, hungarian, icelandic, assamese,
 bengali, gujarati, hindi, kannada, malayalam, marathi, oriya, panjabi, tamil, 
telugu, indonesian, interlingua, irish, italian, kurmanji, lao, latin, latvian,
 lithuanian, mongolian, mongolianlmc, bokmal, nynorsk, polish, portuguese, roma
nian, russian, sanskrit, serbian, slovak, slovenian, spanish, swedish, turkish,
 turkmen, ukrainian, uppersorbian, welsh, loaded.
(./sig-alternate.cls
(/usr/local/texlive/2010/texmf-dist/tex/latex/graphics/epsfig.sty
Package: epsfig 1999/02/16 v1.7a (e)psfig emulation (SPQR)

(/usr/local/texlive/2010/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2010/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks14
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2010/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.

(/usr/local/texlive/2010/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2010/02/14 v0.04n Graphics/color for pdfTeX
\Gread@gobject=\count79
))
\Gin@req@height=\dimen102
\Gin@req@width=\dimen103
)
\epsfxsize=\dimen104
\epsfysize=\dimen105
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2009/06/22 v3.00

(/usr/local/texlive/2010/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2009/06/22 v3.00 Basic AMSFonts support
\@emptytoks=\toks15
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 96.
))
(/usr/local/texlive/2010/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2000/07/18 v2.13 AMS math features
\@mathmargin=\skip41

For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2010/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01

(/usr/local/texlive/2010/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks16
\ex@=\dimen106
))
(/usr/local/texlive/2010/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen107
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count80
LaTeX Info: Redefining \frac on input line 211.
\uproot@=\count81
\leftroot@=\count82
LaTeX Info: Redefining \overline on input line 307.
\classnum@=\count83
\DOTSCASE@=\count84
LaTeX Info: Redefining \ldots on input line 379.
LaTeX Info: Redefining \dots on input line 382.
LaTeX Info: Redefining \cdots on input line 467.
\Mathstrutbox@=\box26
\strutbox@=\box27
\big@size=\dimen108
LaTeX Font Info:    Redeclaring font encoding OML on input line 567.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 568.
\macc@depth=\count85
\c@MaxMatrixCols=\count86
\dotsspace@=\muskip10
\c@parentequation=\count87
\dspbrk@lvl=\count88
\tag@help=\toks17
\row@=\count89
\column@=\count90
\maxfields@=\count91
\andhelp@=\toks18
\eqnshift@=\dimen109
\alignsep@=\dimen110
\tagshift@=\dimen111
\tagwidth@=\dimen112
\totwidth@=\dimen113
\lineht@=\dimen114
\@envbody=\toks19
\multlinegap=\skip42
\multlinetaggap=\skip43
\mathdisplay@stack=\toks20
LaTeX Info: Redefining \[ on input line 2666.
LaTeX Info: Redefining \] on input line 2667.
)
Document Class 'sig-alternate' <23rd. May '12>. Modified by G.K.M. Tobin/Gerry 
Murray
Based in part upon document Style `acmconf' <22 May 89>. Hacked 4/91 by
shivers@cs.cmu.edu, 4/93 by theobald@cs.mcgill.ca
Excerpts were taken from (Journal Style) 'esub2acm.cls'.
****** Bugs/comments/suggestions/technicalities to Gerry Murray -- murray@hq.ac
m.org ******
Questions on the style, SIGS policies, etc. to Adrienne Griscti griscti@acm.org

\footheight=\dimen115
\@maxsep=\dimen116
\@dblmaxsep=\dimen117
\aucount=\count92
\originalaucount=\count93
\auwidth=\dimen118
\auskip=\dimen119
\auskipcount=\count94
\auskip=\dimen120
\allauboxes=\dimen121
\addauthors=\toks21
\addauflag=\count95
\subtitletext=\toks22
\savesection=\count96
\sectioncntr=\count97
\c@figure=\count98
\c@table=\count99
\titleboxnotes=\toks23
\titleboxnoteflag=\count100
Document Class: sig-alternate 2012/05/23 - V2.5 - based on acmproc.cls V1.3 <No
v. 30 '99>
(/usr/local/texlive/2010/texmf-dist/tex/latex/base/latexsym.sty
Package: latexsym 1998/08/17 v2.2e Standard LaTeX package (lasy symbols)
\symlasy=\mathgroup6
LaTeX Font Info:    Overwriting symbol font `lasy' in version `bold'
(Font)                  U/lasy/m/n --> U/lasy/b/n on input line 47.
)
\@acmtitlebox=\box28
\titlenotecount=\count101
\tntoks=\toks24
\tntokstwo=\toks25
\tntoksthree=\toks26
\tntoksfour=\toks27
\tntoksfive=\toks28
\catcount=\count102
\copyrightnotice=\toks29
\conf=\toks30
\confinfo=\toks31
\c@part=\count103
\c@section=\count104
\c@subsection=\count105
\c@subsubsection=\count106
\c@paragraph=\count107

Using 'Abbrev' bibliography style
LaTeX Info: Redefining \cite on input line 1211.
\bibindent=\dimen122
\colcntr=\count108
\saveb@x=\box29
\copyrtyr=\toks32
\acmcopyr=\toks33
\boilerplate=\toks34
\copyrightetc=\toks35
(/usr/local/texlive/2010/texmf-dist/tex/latex/base/fontenc.sty
Package: fontenc 2005/09/27 v1.99g Standard LaTeX package

(/usr/local/texlive/2010/texmf-dist/tex/latex/base/t1enc.def
File: t1enc.def 2005/09/27 v1.99g Standard LaTeX file
LaTeX Font Info:    Redeclaring font encoding T1 on input line 43.
)
LaTeX Font Info:    Try loading font information for T1+aer on input line 100.

(/usr/local/texlive/2010/texmf-dist/tex/latex/ae/t1aer.fd
File: t1aer.fd 1997/11/16 Font definitions for T1/aer.
))) (./main.aux

LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.


LaTeX Warning: Label `ExecutionTime' multiply defined.

)
\openout1 = `main.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 3.
LaTeX Font Info:    ... okay on input line 3.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 3.
LaTeX Font Info:    ... okay on input line 3.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 3.
LaTeX Font Info:    ... okay on input line 3.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 3.
LaTeX Font Info:    ... okay on input line 3.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 3.
LaTeX Font Info:    ... okay on input line 3.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 3.
LaTeX Font Info:    ... okay on input line 3.
 (/usr/local/texlive/2010/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count109
\scratchdimen=\dimen123
\scratchbox=\box30
\nofMPsegments=\count110
\nofMParguments=\count111
\everyMPshowfont=\toks36
\MPscratchCnt=\count112
\MPscratchDim=\dimen124
\MPnumerator=\count113
\everyMPtoPDFconversion=\toks37
) (/usr/local/texlive/2010/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
Package: pdftexcmds 2010/04/01 v0.9 Utility functions of pdfTeX for LuaTeX (HO)


(/usr/local/texlive/2010/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/message (HO)
)
(/usr/local/texlive/2010/texmf-dist/tex/generic/oberdiek/ifluatex.sty
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
)
(/usr/local/texlive/2010/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2010/04/26 v1.7 LaTeX kernel commands for general use (HO)
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/local/texlive/2010/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2007/09/30 v1.0 Managing graphics extensions (HO)
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2010/02/22 v3.7 Keyval support for LaTeX options (HO)

(/usr/local/texlive/2010/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
Package: kvsetkeys 2010/03/01 v1.9 Key value parser (HO)

(/usr/local/texlive/2010/texmf-dist/tex/generic/oberdiek/etexcmds.sty
Package: etexcmds 2010/01/28 v1.3 Prefix for e-TeX command names (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
)))
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 436.

(/usr/local/texlive/2010/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
LaTeX Font Info:    Try loading font information for U+msa on input line 29.

(/usr/local/texlive/2010/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2009/06/22 v3.00 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 29.

(/usr/local/texlive/2010/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2009/06/22 v3.00 AMS symbols B
)
LaTeX Font Info:    Try loading font information for U+lasy on input line 29.

(/usr/local/texlive/2010/texmf-dist/tex/latex/base/ulasy.fd
File: ulasy.fd 1998/08/17 v2.2e LaTeX symbol font definitions
)

./main.tex:29: LaTeX Error: There's no line here to end.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.29 \maketitle
               
? 

./main.tex:29: LaTeX Error: There's no line here to end.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.29 \maketitle
               
? 

Underfull \vbox (badness 10000) has occurred while \output is active []

 [1{/usr/local/texlive/2010/texmf-var/fonts/map/pdftex/updmap/pdftex.map}


]
Underfull \vbox (badness 10000) has occurred while \output is active []

Package epstopdf Info: Source file: <posture7.eps>
(epstopdf)                    date: 2016-07-29 14:29:05
(epstopdf)                    size: 1013096 bytes
(epstopdf)             Output file: <posture7-eps-converted-to.pdf>
(epstopdf)                    date: 2016-07-29 14:29:15
(epstopdf)                    size: 66836 bytes
(epstopdf)             Command: <epstopdf --outfile=posture7-eps-converted-to.p
df posture7.eps>
(epstopdf)             \includegraphics on input line 96.
Package epstopdf Info: Output file is already uptodate.

<posture7-eps-converted-to.pdf, id=14, 376.40625pt x 443.6575pt>
File: posture7-eps-converted-to.pdf Graphic file (type pdf)

<use posture7-eps-converted-to.pdf> [2 <./posture7-eps-converted-to.pdf>]
Overfull \hbox (1.50064pt too wide) in paragraph at lines 209--210
\T1/aer/m/n/9 PROB-ING and REPROB-ING mes-sages are ex-changed.
 []


LaTeX Warning: File `analysisCov/newAPAP.eps' not found on input line 275.

Package epstopdf Info: Source file: <analysisCov/newAPAP.eps>
(epstopdf)             Output file: <analysisCov/newAPAP-eps-converted-to.pdf>
(epstopdf)             Command: <epstopdf --outfile=analysisCov/newAPAP-eps-con
verted-to.pdf analysisCov/newAPAP.eps>
(epstopdf)             \includegraphics on input line 275.
Package epstopdf Info: Output file is already uptodate.

./main.tex:275: Package pdftex.def Error: File `analysisCov/newAPAP-eps-convert
ed-to.pdf' not found.

See the pdftex.def package documentation for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.275 ...{file=analysisCov/newAPAP.eps, width=3in}
                                                  
? 
LaTeX Font Info:    Try loading font information for T1+aett on input line 275.

(/usr/local/texlive/2010/texmf-dist/tex/latex/ae/t1aett.fd
File: t1aett.fd 1997/11/16 Font definitions for T1/aett.
)

LaTeX Warning: File `analysisCov/newAtt.eps' not found on input line 284.

Package epstopdf Info: Source file: <analysisCov/newAtt.eps>
(epstopdf)             Output file: <analysisCov/newAtt-eps-converted-to.pdf>
(epstopdf)             Command: <epstopdf --outfile=analysisCov/newAtt-eps-conv
erted-to.pdf analysisCov/newAtt.eps>
(epstopdf)             \includegraphics on input line 284.
Package epstopdf Info: Output file is already uptodate.

./main.tex:284: Package pdftex.def Error: File `analysisCov/newAtt-eps-converte
d-to.pdf' not found.

See the pdftex.def package documentation for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.284 ...g{file=analysisCov/newAtt.eps, width=3in}
                                                  
? 
[3]

LaTeX Warning: File `analysisCov/newCO.eps' not found on input line 293.

Package epstopdf Info: Source file: <analysisCov/newCO.eps>
(epstopdf)             Output file: <analysisCov/newCO-eps-converted-to.pdf>
(epstopdf)             Command: <epstopdf --outfile=analysisCov/newCO-eps-conve
rted-to.pdf analysisCov/newCO.eps>
(epstopdf)             \includegraphics on input line 293.
Package epstopdf Info: Output file is already uptodate.

./main.tex:293: Package pdftex.def Error: File `analysisCov/newCO-eps-converted
-to.pdf' not found.

See the pdftex.def package documentation for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.293 ...ig{file=analysisCov/newCO.eps, width=3in}
                                                  
? 

LaTeX Warning: File `analysisCov/newCvg.eps' not found on input line 302.

Package epstopdf Info: Source file: <analysisCov/newCvg.eps>
(epstopdf)             Output file: <analysisCov/newCvg-eps-converted-to.pdf>
(epstopdf)             Command: <epstopdf --outfile=analysisCov/newCvg-eps-conv
erted-to.pdf analysisCov/newCvg.eps>
(epstopdf)             \includegraphics on input line 302.
Package epstopdf Info: Output file is already uptodate.

./main.tex:302: Package pdftex.def Error: File `analysisCov/newCvg-eps-converte
d-to.pdf' not found.

See the pdftex.def package documentation for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.302 ...g{file=analysisCov/newCvg.eps, width=3in}
                                                  
? 
[4]
Overfull \hbox (6.07297pt too wide) in paragraph at lines 343--344
\T1/aer/m/n/9 fact that all strate-gies cre-ate vir-tual multi-paths dur-ing pa
cket
 []

<linkProba/pp1.png, id=29, 470.75874pt x 145.54375pt>
File: linkProba/pp1.png Graphic file (type png)
 <use linkProba/pp1.png>
<linkProba/pp2.png, id=30, 468.75125pt x 147.55125pt>
File: linkProba/pp2.png Graphic file (type png)
 <use linkProba/pp2.png>
<linkProba/pp3.png, id=31, 468.75125pt x 147.55125pt>
File: linkProba/pp3.png Graphic file (type png)
 <use linkProba/pp3.png>
<linkProba/pp4.png, id=32, 468.75125pt x 148.555pt>
File: linkProba/pp4.png Graphic file (type png)
 <use linkProba/pp4.png>
<linkProba/pp5.png, id=33, 469.755pt x 147.55125pt>
File: linkProba/pp5.png Graphic file (type png)
 <use linkProba/pp5.png>
<linkProba/pp6.png, id=34, 468.75125pt x 149.55875pt>
File: linkProba/pp6.png Graphic file (type png)
 <use linkProba/pp6.png>
<linkProba/pp7.png, id=35, 469.755pt x 150.5625pt>
File: linkProba/pp7.png Graphic file (type png)
 <use linkProba/pp7.png>
Underfull \vbox (badness 1859) has occurred while \output is active []

 [5 <./linkProba/pp1.png (PNG copy)> <./linkProba/pp2.png (PNG copy)> <./linkPr
oba/pp3.png (PNG copy)> <./linkProba/pp4.png (PNG copy)> <./linkProba/pp5.png (
PNG copy)> <./linkProba/pp6.png (PNG copy)> <./linkProba/pp7.png (PNG copy)>]
<picture2/compareAPAP.png, id=40, 455.45157pt x 255.95625pt>
File: picture2/compareAPAP.png Graphic file (type png)

<use picture2/compareAPAP.png>
<picture2/compareAPPP.png, id=41, 455.45157pt x 255.95625pt>
File: picture2/compareAPPP.png Graphic file (type png)

<use picture2/compareAPPP.png>
<picture2/comparePPAP.png, id=42, 455.45157pt x 255.95625pt>
File: picture2/comparePPAP.png Graphic file (type png)

<use picture2/comparePPAP.png>
<picture2/comparePPPP.png, id=43, 455.45157pt x 255.95625pt>
File: picture2/comparePPPP.png Graphic file (type png)

<use picture2/comparePPPP.png>
<picture2/compareMinAtt.png, id=44, 455.45157pt x 255.95625pt>
File: picture2/compareMinAtt.png Graphic file (type png)

<use picture2/compareMinAtt.png>
<picture2/compareBothMinAtt.png, id=45, 455.45157pt x 255.95625pt>
File: picture2/compareBothMinAtt.png Graphic file (type png)

<use picture2/compareBothMinAtt.png>
<picture2/compareCloseToMe.png, id=46, 455.45157pt x 255.95625pt>
File: picture2/compareCloseToMe.png Graphic file (type png)

<use picture2/compareCloseToMe.png>
<picture2/compareRandAtt.png, id=47, 455.45157pt x 255.95625pt>
File: picture2/compareRandAtt.png Graphic file (type png)

<use picture2/compareRandAtt.png>
<picture2/compareFllodToSink.png, id=48, 455.45157pt x 255.95625pt>
File: picture2/compareFllodToSink.png Graphic file (type png)

<use picture2/compareFllodToSink.png>
<picture2/compareProbaCvg.png, id=49, 455.45157pt x 255.95625pt>
File: picture2/compareProbaCvg.png Graphic file (type png)

<use picture2/compareProbaCvg.png>
<picture2/comparePrunedCvg.png, id=50, 455.45157pt x 255.95625pt>
File: picture2/comparePrunedCvg.png Graphic file (type png)

<use picture2/comparePrunedCvg.png> [6 <./picture2/compareAPAP.png (PNG copy)> 
<./picture2/compareAPPP.png (PNG copy)> <./picture2/comparePPAP.png (PNG copy)>
 <./picture2/comparePPPP.png (PNG copy)> <./picture2/compareMinAtt.png (PNG cop
y)> <./picture2/compareBothMinAtt.png (PNG copy)> <./picture2/compareCloseToMe.
png (PNG copy)> <./picture2/compareRandAtt.png (PNG copy)>]
<Tree/tp12.png, id=54, 547.04375pt x 399.4925pt>
File: Tree/tp12.png Graphic file (type png)
 <use Tree/tp12.png>
<Tree/tp34.png, id=55, 580.1675pt x 398.48875pt>
File: Tree/tp34.png Graphic file (type png)
 <use Tree/tp34.png>
<Tree/tp56.png, id=56, 550.055pt x 391.4625pt>
File: Tree/tp56.png Graphic file (type png)
 <use Tree/tp56.png>
<Tree/tp77.png, id=57, 544.0325pt x 344.28625pt>
File: Tree/tp77.png Graphic file (type png)
 <use Tree/tp77.png>
<p17/newp17.png, id=58, 455.45157pt x 255.95625pt>
File: p17/newp17.png Graphic file (type png)
 <use p17/newp17.png>
Underfull \vbox (badness 6592) has occurred while \output is active []


<parposture/p11.png, id=59, 453.94594pt x 259.7203pt>
File: parposture/p11.png Graphic file (type png)
 <use parposture/p11.png>
<parposture/p21.png, id=60, 455.45157pt x 255.95625pt>
File: parposture/p21.png Graphic file (type png)

<use parposture/p21.png>
<parposture/p31.png, id=61, 455.45157pt x 255.95625pt>
File: parposture/p31.png Graphic file (type png)

<use parposture/p31.png>
<parposture/p41.png, id=62, 455.45157pt x 255.95625pt>
File: parposture/p41.png Graphic file (type png)

<use parposture/p41.png>
<parposture/p51.png, id=63, 455.45157pt x 255.95625pt>
File: parposture/p51.png Graphic file (type png)

<use parposture/p51.png>
<parposture/p61.png, id=64, 455.45157pt x 255.95625pt>
File: parposture/p61.png Graphic file (type png)

<use parposture/p61.png>
<parposture/p71.png, id=65, 455.45157pt x 255.95625pt>
File: parposture/p71.png Graphic file (type png)

<use parposture/p71.png>
<parposture/p12.png, id=66, 450.18187pt x 257.46187pt>
File: parposture/p12.png Graphic file (type png)

<use parposture/p12.png>
<parposture/p22.png, id=67, 455.45157pt x 255.95625pt>
File: parposture/p22.png Graphic file (type png)

<use parposture/p22.png>
<parposture/p32.png, id=68, 455.45157pt x 255.95625pt>
File: parposture/p32.png Graphic file (type png)

<use parposture/p32.png>
<parposture/p42.png, id=69, 455.45157pt x 255.95625pt>
File: parposture/p42.png Graphic file (type png)

<use parposture/p42.png>
<parposture/p52.png, id=70, 455.45157pt x 255.95625pt>
File: parposture/p52.png Graphic file (type png)

<use parposture/p52.png>
<parposture/p62.png, id=71, 455.45157pt x 255.95625pt>
File: parposture/p62.png Graphic file (type png)

<use parposture/p62.png>
<parposture/p72.png, id=72, 455.45157pt x 255.95625pt>
File: parposture/p72.png Graphic file (type png)

<use parposture/p72.png>
<parposture/p13.png, id=73, 456.20438pt x 263.48438pt>
File: parposture/p13.png Graphic file (type png)

<use parposture/p13.png>
<parposture/p23.png, id=74, 455.45157pt x 255.95625pt>
File: parposture/p23.png Graphic file (type png)

<use parposture/p23.png>

./main.tex:888: LaTeX Error: Too many unprocessed floats.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.888 \begin{figure}[!t]
                        
? 
<parposture/p33.png, id=75, 455.45157pt x 255.95625pt>
File: parposture/p33.png Graphic file (type png)

<use parposture/p33.png>

./main.tex:897: LaTeX Error: Too many unprocessed floats.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.897 \begin{figure}[!t]
                        
? 
<parposture/p43.png, id=76, 455.45157pt x 255.95625pt>
File: parposture/p43.png Graphic file (type png)

<use parposture/p43.png>

./main.tex:906: LaTeX Error: Too many unprocessed floats.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.906 \begin{figure}[!t]
                        
? 
<parposture/p53.png, id=77, 455.45157pt x 255.95625pt>
File: parposture/p53.png Graphic file (type png)

<use parposture/p53.png>

./main.tex:915: LaTeX Error: Too many unprocessed floats.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.915 \begin{figure}[!t]
                        
? 
<parposture/p63.png, id=78, 455.45157pt x 255.95625pt>
File: parposture/p63.png Graphic file (type png)

<use parposture/p63.png>

./main.tex:924: LaTeX Error: Too many unprocessed floats.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.924 \begin{figure}[!t]
                        
? 
<parposture/p73.png, id=79, 455.45157pt x 255.95625pt>
File: parposture/p73.png Graphic file (type png)

<use parposture/p73.png> [7 <./picture2/compareFllodToSink.png (PNG copy)> <./p
icture2/compareProbaCvg.png (PNG copy)> <./picture2/comparePrunedCvg.png (PNG c
opy)> <./Tree/tp12.png (PNG copy)> <./Tree/tp34.png (PNG copy)> <./Tree/tp56.pn
g (PNG copy)> <./Tree/tp77.png (PNG copy)>] [8 <./p17/newp17.png (PNG copy)> <.
/parposture/p11.png (PNG copy)> <./parposture/p21.png (PNG copy)> <./parposture
/p31.png (PNG copy)> <./parposture/p41.png (PNG copy)> <./parposture/p51.png (P
NG copy)> <./parposture/p73.png (PNG copy)> <./parposture/p71.png (PNG copy)>]
[9 <./parposture/p12.png (PNG copy)> <./parposture/p22.png (PNG copy)> <./parpo
sture/p32.png (PNG copy)> <./parposture/p42.png (PNG copy)> <./parposture/p52.p
ng (PNG copy)> <./parposture/p62.png (PNG copy)> <./parposture/p72.png (PNG cop
y)> <./parposture/p13.png (PNG copy)>] (./main.bbl
Underfull \vbox (badness 10000) has occurred while \output is active []

 [10 <./parposture/p23.png (PNG copy)>]) [11

] (./main.aux)

LaTeX Warning: There were multiply-defined labels.

 ) 
Here is how much of TeX's memory you used:
 2896 strings out of 493747
 38111 string characters out of 3143546
 96378 words of memory out of 3000000
 6064 multiletter control sequences out of 15000+200000
 51153 words of font info for 69 fonts, out of 3000000 for 9000
 714 hyphenation exceptions out of 8191
 39i,12n,26p,1582b,312s stack positions out of 5000i,500n,10000p,200000b,50000s
{/usr/local/texlive/2010/texmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/t
exlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx9.pfb></usr/local/tex
live/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr/local/texli
ve/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/local/texlive/
2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb></usr/local/texlive/20
10/texmf-dist/fonts/type1/public/amsfonts/cm/cmti9.pfb></usr/local/texlive/2010
/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt9.pfb></usr/local/texlive/2010/t
exmf-dist/fonts/type1/urw/helvetic/uhvb8a.pfb></usr/local/texlive/2010/texmf-di
st/fonts/type1/urw/helvetic/uhvr8a.pfb></usr/local/texlive/2010/texmf-dist/font
s/type1/urw/times/utmb8a.pfb></usr/local/texlive/2010/texmf-dist/fonts/type1/ur
w/times/utmr8a.pfb></usr/local/texlive/2010/texmf-dist/fonts/type1/urw/times/ut
mri8a.pfb>
Output written on main.pdf (11 pages, 987645 bytes).
PDF statistics:
 133 PDF objects out of 1000 (max. 8388607)
 62 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 226 words of extra memory for PDF output out of 10000 (max. 10000000)


